Attention-Based Real-Time Defenses for Physical Adversarial Attacks in Vision Applications

Deep neural networks exhibit excellent performance in computer vision tasks, but their vulnerability to real-world adversarial attacks, achieved through physical objects that can corrupt their predictions, raises serious security concerns for their application in safety-critical domains. Existing defense methods focus on single-frame analysis and are characterized by high computational costs that limit their applicability in multi-frame scenarios, where real-time decisions are crucial. To address this problem, this paper proposes an efficient attention-based defense mechanism that exploits adversarial channel-attention to quickly identify and track malicious objects in shallow network layers and mask their adversarial effects in a multi-frame setting. This work advances the state of the art by enhancing existing over-activation techniques for real-world adversarial attacks to make them usable in real-time applications. It also introduces an efficient multi-frame defense framework, validating its efficacy through extensive experiments aimed at evaluating both defense performance and computational cost.

==> notes/main.txt <==
#################################################################
18 settembre 2023
in questi giorni ho avuto un pò di dubbi riguardo l'applicazione di tutto. Princpalmetne riguardo al fatto che la patch senza questo meccanismo sono già over-activated, ma in verità penso che mi sto sbagliando. Soprattutto quando valutiamo patch reali, le cose sono ben diverse e questo l'ho visto diciamo. 

Quindi direi che possiamo riprendere con due modifiche molto interessanti:

- la trace viene calcolata anche pesando MEDIAMENTE gli oggetti fuori dalla patch. Questo permette di mantere un'adversarial trace coerente con il contesto e non strettamente legata solo alla patch.

- Si potrebbe aggiugnre un Gaussian Filter dopo nella maschera, giusto per rimuove un pò di noise e poi passare al thresholding. Thresholding che potrebbe calcolare velocemente con il max e che volendo potrebbe essere aggiornato anche ad ogni frame se non utilizziamo mean and std.
Ok, mi piace tutto. 

Domani, riprendiamo. Direi, schedulare bene cose mettere in ogni imamagine (1) e tirare fuori il codice per fare test sull'altra roba. 
##################################################################
